ReinBo: Machine Learning pipeline search and configuration with Bayesian Optimization embedded Reinforcement Learning

Machine learning pipeline potentially consists of several stages of operations like data preprocessing, feature engineering and machine learning model training. Each operation has a set of hyper-parameters, which can become irrelevant for the pipeline when the operation is not selected. This gives rise to a hierarchical conditional hyper-parameter space. To optimize this mixed continuous and discrete conditional hierarchical hyper-parameter space, we propose an efficient pipeline search and configuration algorithm which combines the power of Reinforcement Learning and Bayesian Optimization. Empirical results show that our method performs favorably compared to state of the art methods like Auto-sklearn , TPOT, Tree Parzen Window, and Random Search.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> todoJanek.txt <==
1) Please do not invent the 10th acronym for AutoML (ML-PHSC?), there are already annoyingly many.
2) You should mention autoML frameworks that use Reinforcement learning, there are at least two I found after quickly googling for it (https://www.springerprofessional.de/en/program-search-for-machine-learning-pipelines-leveraging-symboli/16416158, https://www.cs.columbia.edu/~idrori/AlphaD3M.pdf)
3) You might want to evaluate how much the Bayesian optimization actually helps you compared to fully discretizing the search space and only doing RL
4) What is the motivation for using DQN here? You don't need to approximate the table because it's small enough, you even compare it to tabular RL
5) (Important!) If you set n_init and n_probe fixed, then you will discourage complex pipelines, as it is harder for BO to find a good solution in the limited iterations compared to a simple pipeline with only few hyperparameters. n_init and n_probe should be proportional to the search space!
6) How did you select the Experiment datsesets? OpenML100, CC-18, Auto-Weka benchmark sets? You need to explain that so that nobody can suggest you have cherry picked the datasets
7) The experiment setup is kind of weird, especially since a lot of it is due to technical limitations, which is kind of annoying, try to streamline that as much as possible so that at least all methods can be compared in the same benchmark.
8) You want to have a summary table (of ranks o.s.s.) to aggregate the results
9) The related work section can be shortened by a bit imo. But if you have enough space than it's fine
springerprofessional.de
Program Search for Machine Learning Pipelines Leveraging Symbolic Planning and Reinforcement Learning
In this paper we investigate an alternative knowledge representation and learning strategy for the automated machine learning (AutoML) task. Our approach combines a symbolic planner with reinforcement learning to evolve programs that process data …
10) How do you set the number of iterations in xgboost?
11) Can you evaluate the best found pipelines? Or a table of frequencies of selected pipelines
12) I find the distinction of Configuration Search and Configuration Evaluation quite bad+

==> todos-bernd.txt <==

1) we need iterate the language quite a bit. we could ask flo, martin, julia here.

2) we could also ask janek for feedback.

3) you cannot say irace has never been use for ML pipeline configuration. even i did that in this paper here. i am unsure how often this also has been used in other work!

Lang M, Kotthaus H, Marwedel P, Weihs C, Rahnenführer J, Bischl B (2015) Automatic model selection for high-dimensional survival analysis. Journal of Statistical Computation and Simulation 85, 62–76.
(fixed)
4) leave out the "equal contribution" paragraph. you can put something like this in your thesis / dissertation but not the paper. simply determine the order of authors,  like it is, seems fine for me.
(only equal contribution is left)
5)
abstract: 
"we  dub  the  prob-lem optimization on a hierarchical conditional pa-rameter  space."
this sounds like you have invented this,  SMAC did that.
(fixed)
6) come up with a term for the "rolled out" pipeline from RL. maybe "unconfigured pipeline"?
"unconfigured pipeline structure"?
(fixed)
7) use MBO_Probing, clearer term (fixed)

8) 4.2 / RS is more like a baseline method for comparison, not an extended method (fixed)

9) 4.1 is more a comparsion to a stronger canditate, in this case irace, as a) irace is not new, b) it has been applied to ML before, see at least my paper above (fixed)

10) maybe call section 4 "baseline and comparison methods", also include autosklearn in here. (fixed)

11) dont call it d_lock, call it d_test
d_lock is too  nonstandard, simply clearly explain how d_opt and d_test are constrcuted and measured (already not that bad in the paper)

12) Many AutoML system use running time as budget.  How-ever, we argue that running time is not a reliable measure ofbudget, due to different performances of CPU, Memory, Net-work and the load on hardware, etc. Instead, we use one traintest round as the unit for budget, which is transparent acrossdifferent hardware and load conditio

--->

this sounds too negative wrt to usiug runtime as budget. i would not write it like this, people could complain. 
(fixed)
13) section 4 and and 5.2 baselines should become one section as i suggested above where all comparsion methods are listed and (non obvious or explained before deatils) are explained
(fixed)
14) experimental details, nested resampling. 
make sure that the text becomes a bit clearer here, especially how the inner resampling is done for the different algorithms. this is not completely clear yet, maybe say concretely what happens for the methods (seems concretely explained for ipipe but not the others) (fixed)

